Deviations from the radial acceleration relation in the central galaxies of clusters, subclusters, and groups

Most galaxies closely follow the radial acceleration relation (RAR), which tightly links the observed accelerations to those predicted by Newtonian gravity from visible baryonic matter. Galaxy clusters, however, deviate from this relation. Several explanations have been proposed. Some of them predict that even some galaxies in clusters should deviate, but this hypothesis remains largely untested. We test it here by analyzing acceleration profiles for 17 early-type galaxies, derived from Jeans modeling of their globular cluster systems in our older work. Our sample spans central galaxies in clusters and groups, non-central galaxies, isolated ones, and-uniquelly for this paper-centrals in galactic subclusters, which are smaller clusters being accreted by larger ones. We compare these profiles to the standard RAR for non-cluster galaxies and its counterpart for clusters. We find that isolated and non-central galaxies adhere to the standard RAR. In contrast, central galaxies of clusters, subclusters, and groups exhibit enhanced accelerations in most cases, tracing instead the cluster acceleration behavior either partly or fully. The radius at which divergence from the standard RAR begins tends to decrease with increasing group mass. These findings imply that if cluster fields depart from the standard RAR due to undetected material, it must be dynamically cold and collisionless, such as non-baryonic cold dark matter, but also compact clouds of cold gas.

==> bestfittab.txt <==
N\,0821  &  -5.82  &  12.2  &  0.464  &  -8.82  &  12.1  &  0.295  &  -4.29  &  12.2  &  0.569\\
N\,1023  &  3.27  &  10.9  &  1.43  &  3.05  &  11.0  &  1.53  &  3.23  &  11.1  &  1.59\\
N\,1399  &  -3.09  &  13.9  &  2.00  &  -3.30  &  13.9  &  2.10  &  -4.01  &  13.9  &  1.96\\
N\,1400  &  1.74  &  12.6  &  1.54  &  2.92  &  12.5  &  1.57  &  -0.117  &  12.7  &  1.57\\
N\,1407  &  6.98  &  15.8  &  6.06  &  1.94  &  13.7  &  2.23  &  4.95  &  15.2  &  4.78\\
N\,2768  &  -12.7  &  12.4  &  0.492  &  -2.66  &  12.1  &  0.488  &  -10.3  &  12.4  &  0.615\\
N\,3115  &  -8.05  &  12.0  &  0.357  &  3.38  &  11.7  &  0.435  &  -7.04  &  12.1  &  0.534\\
N\,3377  &  6.66  &  12.4  &  1.95  &  7.22  &  12.7  &  2.24  &  5.93  &  12.3  &  1.81\\
N\,4278  &  -3.15  &  12.3  &  0.660  &  7.35  &  12.3  &  1.10  &  0.165  &  12.8  &  1.37\\
N\,4365  &  10.6  &  16.5  &  4.49  &  13.2  &  16.3  &  4.52  &  4.06  &  13.1  &  1.05\\
N\,4472  &  3.31  &  12.7  &  -0.248  &  -1.42  &  13.5  &  1.48  &  0.236  &  14.2  &  2.04\\
N\,4486  &  -4.92  &  13.5  &  1.41  &  -6.69  &  13.4  &  1.28  &  -2.84  &  13.8  &  1.77\\
N\,4494  &  1.44  &  13.5  &  3.04  &  1.43  &  13.4  &  2.90  &  0.896  &  12.3  &  1.84\\
N\,4526  &  4.64  &  15.1  &  4.57  &  4.62  &  15.1  &  4.56  &  2.38  &  13.0  &  1.99\\
N\,4649  &  5.72  &  16.1  &  4.12  &  7.04  &  14.1  &  2.54  &  4.01  &  16.4  &  4.26\\
N\,5128  &  -0.496  &  13.7  &  2.22  &  0.269  &  13.7  &  2.18  &  -0.400  &  16.6  &  5.43\\
N\,5846  &  -0.846  &  14.1  &  2.35  &  -1.56  &  13.2  &  1.65  &  5.31  &  13.6  &  2.04\\

